Constructive Approach to Bidirectional Influence between Qualia Structure and Language Emergence

This perspective paper explores the bidirectional influence between language emergence and the relational structure of subjective experiences, termed qualia structure, and lays out a constructive approach to the intricate dependency between the two. We hypothesize that the emergence of languages with distributional semantics (e.g., syntactic-semantic structures) is linked to the coordination of internal representations shaped by experience, potentially facilitating more structured language through reciprocal influence. This hypothesized mutual dependency connects to recent advancements in AI and symbol emergence robotics, and is explored within this paper through theoretical frameworks such as the collective predictive coding. Computational studies show that neural network-based language models form systematically structured internal representations, and multimodal language models can share representations between language and perceptual information. This perspective suggests that language emergence serves not only as a mechanism creating a communication tool but also as a mechanism for allowing people to realize shared understanding of qualitative experiences. The paper discusses the implications of this bidirectional influence in the context of consciousness studies, linguistics, and cognitive science, and outlines future constructive research directions to further explore this dynamic relationship between language emergence and qualia structure.

==> memo.txt <==
% high level : 影響あり
% intermediate level: じんわり影響あり（度合いはモダリティや事象に依存）
% basic level: あるかもしれないが限定的

Possible change of paper structure
Introduction  500 words  (現在 800 words程度) 
@Tadahiro Taniguchi
Arg: Emergence of language and qualia structure  500 words  
@Tadahiro Taniguchi
図を入れつつ
三階層別の話も書く
双方向にインタラクション。動的に変わる。 neural representationの文脈。
BG: Representation alignment and qualia structure  500 words + 
@Masafumi Oizumi
 (
@Tadahiro Taniguchi
)
Platonic Representation hypothesis の話も書く
BG: Language emergence and collective predictive coding  500 words + 
@Tadahiro Taniguchi
language emergence の CPC視点での話し
language emergence と representational alignment の関係の既存の議論
Research directions  400 words for each
@Masafumi Oizumi
  言語の根幹となるような構造がありそうだ。言語以前の共通性とか。影響をうけちゃうのか？
@Tadahiro Taniguchi
  EC の constructive models
@Noburo Saji
 experimental semiotics, pshychology
@Takato Horii
 emotion
Conclusion 400 words
とりあえず 4000 words くらいの狙って軽く書きましょう。 （編集済み） 

% representational alignment 



% platon


Bidirectional Causation between Language Emergence and Representational Alignment


Bidirectional Causation is a characteristic feature of emergent systems. 
Emergent systems are complex systems that has emergent properties.
orders or structure emerged in a bottom-up manner at the higher hierarchy level gives top-down constraints onto the agents who interact with each other. This bidirectional causation brings about emergent function to the system.

Taniguchi et al. argued that symbolic communiation, including language, is an emergent function that is based on this types of emergent systems. Specifically, they call the system symbol emergence systems. 

Collective predictive coding (CPC) hypothes argues that language emergens through collective predictive coding. This idea extend the idea of predictive coding from individual cognitive system leverl to collectice, i.e., social, systems level, and provides the viewpoint formalize the symbol ,or language, emergence as a decentralized Bayesian inference. In other words, language as a distribution of sentences are sampled from posterior distribution of latent variables given agents' distributed observations. 
This idea is closely related to free-energy principle and world models.

The main argument of this paper is to extend the idea to the structural level. Especially, we want to clarify the bidirectional relatinoship between latent syntactic-semantic structure of language, i.e., distributional semantis, and structure of internal represenattions. 

The CPC in the simplest case can be described mathematically as follows:
\addspan{\begin{align}
\text{Generative model:}\quad & p\left(\{o^k\}_k, \{z^k\}_k, w\right)=p(w) \prod_k p\left(o^k \mid z^k\right) p\left(z^k \mid w\right)\ \\
\text{Inference model:}\quad & q\left(w, \{z^k\}_k \mid \{o^k\}_k\right) = q\left(w \mid \{z^k\}_k\right) \prod_k q\left(z^k \mid o^k\right)
\end{align}}
where $p(\cdot)$ and $q(\cdot)$ are assumed to be original probability dencity function and approximate probability functions, respectively, following the conventional notation of variational inference. 
Here, the inference of \( q\left(z^k \mid o^k\right) \) corresponds to representation learning by the $k$-th agent, and the inference of \( q\left(w \mid \{z^k\}_k \right) \) is assumed to be achieved through a language game within a group. As a whole, symbol emergence by a group is performed to estimate \( q\left(w, \{z^k\}_k \mid \{o^k\}_k\right) \) in a decentralized manner.

We extend the idea of bidiretional causation from the structural viewpoint. the bidirectional causation in symbol emegence systems. 

{\bf dowonward causation}:
Langauge share within a society give top-down canstraint to our internal representations via distributional semantics as a prior distribution. Distributional semantics embedded in a language facilitate agents' the structure of internal representation systems aligned. 
Moreover, such internal representationl gives top-down constraint ot how the agent feel the sensoriomtor observation as well via predictive processing.


{\bf upward causation}:
Language itself is formed through language game while the meaning of each word and sentence are drifting or adaptinve in a evolutional manner through time. The distribution of language is affected by agents' internal represention systens allowing them communication each other. Admitting the CPC hypothesis, the language $w$ is formed through langauge game and the game play a role of decentralized Bayesian inference. As a result, the language $w$ becomes an representations of the agents' internal representations $\{z^k\}_k$ in terms of representation learning. That means language becomes encoding the structure of internal representations in a collective manner. Also, internal representation system $z^k$ of the $k$-th agent reflects the structure of sensorimotor information of $k$-th agent's world, i.e., phenomena of Umwelt.
If the structure embedded in each agent' sensorimotor information is similar this will be the reason why agents' internal represetations aligned, and language has a distributional semantics inducing a certain type of structure.

We argue that this bidirectional dynaics is essential in the relationship between language and internal representations, i.e., language emergence and representational alignment. 
Note that we do not stand for binary discussion like ``langauge has more significant role in representational alignment than sensorimotor experiences''' because language itself emerges and created on the basis of the latent strructure of the sensorimotor experiences originated from the world experienced based on our own embodiement, i.e., Umwelt. 

Admitting that nature of arbitariness of language, we cannot assuem language has a static structure. We need to consider the dynamics of the structure of language and the origin of the structure. We argue that bidirectional causation in symbol emergence system is fundamental dyanamics we presume.

Considering the variety of perceptual experience and linguistic descriptions, we must admit that there are several level of qualia and internal representations from the viewpoint of the relationship between language and qualia.
In particular, considering to build a languge through language game, it is highly probable that we, humans, need to have a basic representation that are structurly similar and aligned among people to a certain extent because language is external reprentation system encoding agents' observations ${o^k}_k$ given  the viewpoint of the CPC hypothesis.
However, at the same time, we hae a wide range of abstract concepts that does not directly match to a certain immediate perceptual experiences. Such concepts are supported by compositionality of language. Also, we can infer the meaning of unseen object through relational and syntactic nature of language.
for further discussion, let us introduce a hierarchy of qualia in the relation to language .


\begin{table}[b]
\centering
\begin{tabular}{| m{3cm} | m{4cm} | m{4cm} |}
\hline
\textbf{Qualia Level} & \textbf{Definition} & \textbf{Examples} \\ 
\hline
Very High Level & 
- Recognition of objects and their relationships, requiring linguistic compositionality for explanation
- Phenomena without immediate perceptual counterparts & 
- Mother's love, Constitution Day, democratic state \\
\hline
High Level & 
- Complex scenes or concepts expressed through multiple languages
- Scenes that can be subject to image captioning, corresponding to some form of perception & 
- A bird flying in the blue sky, seething anger \\
\hline
Intermediate Level & 
- Objects recognized through basic perception
- Conceptual and categorical understanding & 
- Objects like apples, bottles; places like kitchens; facial expressions \\
\hline
Basic Level & 
- Basic visual field
- Perception of visual features such as colors, edges, textures
- Spatial relations of simple elements like points and regions; length, direction & 
- Perceptual wholes that can exist with or without language \\
\hline
\end{tabular}
\caption{Classification of Qualia Levels and Examples}
\label{table:qualia_levels}
\end{table}


Table~\ref{table:qualia_levels} describes the four-level hierarchy of qualia. Lower level representations exsist without language and expected to have less influence from structure of language, i.e., downward causation.
Higher level representations even cannot exsist without language and expected to have much influence from structure of language.
From the viewpoint of represenational alignment, basic level representation may be able to be aligned without linguistic communication. In contrust, high level and very high level representations requires linguistic communication to make their representations aligned,
Importantly, to build abstract concept, we need to explain them using complex language description. For example, please consider the question ``what is democatic country?'' Utilizaing the compositional and syntic nature of language we can build abstract concept among society. However, to ahieve this, we need to have basic concept shared previously. 
At the same time, sharing complex language system including abstract concept may make the system of concepts more presice and detailed, inducing such basic representations may become more aligned. This is also a downward causation maybe happening in one's mind.

This is the perspective on the bidirectional causation between language emergence and representational alignment we want to clarify in this paper. 
The empirical evidences based on constructive studies and psychological studies are both required to clarify this point.
The following part of this paper discuss the existing studies and future directions of this field.
















---------
Old hierarchy


\begin{table}[bt]
\centering
\begin{tabular}{|c|l|m{4cm}|}
\hline
\textbf{Qualia Level} & \textbf{Description} & \textbf{Influence of Language} \\ 
\hline
High Level & 
\shortstack{Recognition of objects and their relationships\\
Conceptual and categorical understanding} & 
Significant influence \\
\hline
Intermediate Level & 
\shortstack{Groupings of visual features such as colors, edges, textures\\
Formation of contours and surfaces} & 
Gradual influence (dependent on modality and context) \\
\hline
Basic Level & 
\shortstack{Basic visual field\\
Spatial relations of simple elements like spots and regions} & 
Potential but limited influence \\
\hline
\end{tabular}
\caption{Influence of Language on Different Levels of Qualia Structure}
\label{table:qualia_language_influence}
\end{table}








old abstract

{\color{red}\bf 暫定版。ちょっと長い。}
This paper proposes a new hypothesis related to language emergence and the construction of qualia structures. It hypothesizes that languages with syntactic-semantic structures may have emerged to align the structures of qualia among different individuals. Recent advancements in artificial intelligence and symbol emergence robotics have shed light on the internal representations of perception and language, offering new insights from constructive viewpoints.
Whether and how different individuals' qualia structures, which are relational structures of perceptual experiences, are aligned is one of the fundamental questions in consciousness studies. 
The hypothesis is mainly motivated by two findings in computational studies. First, neural network-based language models form internal representations that hold structural relationships. Second, multimodal language models can form internal representations shared by language and perceptual information. This hypothesis is persuasive also from the standpoint of psychological research on language acquisition and consciousness studies. It can be seen as an updated version of the Sapir-Whorf hypothesis, incorporating the ideas of qualia structure and a symbol emergence system, viewed from a dynamic system perspective and a relational standpoint, supported by computational evidence. The approach to qualia structure provides an explanation from the perspective of 'relationships' for why we can overcome the 'inverted qualia' problem. However, this hypothesis suggests that the distributed semantics inherent in language actualize this concept. The hypothesis suggests that language is not merely a tool for communication but a critical evolutionary response to the need for a shared understanding of qualitative experiences.
{\color{red} This paper first introduces related ideas including qualia structure, language emergence, symbol emergence systems, distributed semantics, and multimodal language models. Later, we formulate our hypothesis, called the Hypothesis of Language Emergence for Qualia Structure Alignment ({\bf Lang-Qualia Hypothesis}). }We also describe the future research avenues to test the hypothesis and further discussions.





% old introduction




The intricate relationship between language and qualia—the subjective qualities of conscious experience—forms a fascinating area of study in the philosophy of mind and linguistics. This paper seeks to explore whether and how language emerges and contributes to aligning the qualia structures in the minds of different individuals, despite the inherently private nature of these experiences.

In the realm of the philosophy of mind, the concept of "inverted qualia" has been considered a fundamental problem. It examines the possibility of two individuals experiencing the same external stimuli—such as viewing the color blue—yet having disparate internal experiences without any awareness of this difference. This concept not only challenges our comprehension of subjective experiences but also questions the fundamental mutual understanding of these experiences across different individuals.

The subjective texture of our conscious experiences, or qualia, manifests in multifaceted ways. For instance, standing before a flowing river, one might listen to its babbling, observe the blue reflection on the water, and feel the chill of the wind—all of these contributing to a multi-sensory, qualitative sensation unique to the individual. These internal experiences are deeply intertwined with, yet distinct from, the external world. Such experiences, encapsulated within us, may be fundamentally different from those of others, leading to a solitary existence in terms of qualia perception. This kind of view leads us to the "inverted qualia" problem.

On the one hand, how we can share qualitative experience is a philosophical and psychological problem. To overcome this fundamental problem, the idea of a qualia structure has been introduced and studied~\ref{}. The qualia structure approach considers that the two perceptual experiences in different individuals are the same if all of the relationships between the perceptual experience and other experiences are identical. This relational view is empowered by Yoneda's lemma in category theory. In this paper, we call such a status where all relationships between perceptual experiences in two different individuals are the same 'qualia structure is aligned with each other.' However, the answer to how our qualia structures can be aligned is still missing.

On the other hand, language understanding is also embracing a fundamental problem. This divergence in qualia perception is mirrored in the realm of linguistic communication. The inability to 'peek into another’s mind' presents a parallel challenge in understanding and sharing meanings. When words like 'river' are uttered, they invoke potentially different images in different minds, suggesting that our linguistic interpretations are as subjective as our qualia experiences. However, surprisingly, through language, people seem to manage to share an understanding of meanings, effectively bridging the gap between subjective experiences. For instance, the concept of 'blue' in language connects not only to the qualia of the color blue but also serves as a shared symbol, facilitating symbolic communication. This implies the existence of underlying dynamics within our brains, the world, and society that enable such symbol (and language) emerge, i.e., emergent communication.

------------


% Language itself emerged within human society. But why did we develop such a language? The most common answer would be "for communication." However, if the above discussion is valid, it seems possible to have an additional interpretation. That is, "language emerged to homogenize qualia."


---------



% \begin{screen}
% \begin{hypo}
% \textbf{Hypothesis of Language Emergence for Qualia Structure Alignment}\\
% Humans create language in order to align their qualia structures with others' and become able to understand each other via semiotic communication.
% \end{hypo}
% \end{screen}



---------


In the context of symbol emergence robotics and artificial intelligence, the internal representation within cognitive systems emerges bottom-up from sensory-motor information, while simultaneously integrating with top-down information obtained from language learning, to form a multimodal internal representation. If, as previously mentioned, language imposes structure on internal representations, it would strongly constrain the structure of internal representations that arise from sensory-motor information. Applied to humans, learning the same language could potentially prompt the structural alignment of qualia among different individuals. 



This concept suggests that language plays an important role beyond simple communication, acting as a unifying force for our subjective experiences, or qualia. The fusion of bottom-up sensory-motor information with top-down linguistic structures leads to a harmonized, multimodal internal representation. This process could be fundamental in shaping how we perceive, interpret, and interact with the world, highlighting the profound impact of language on human cognition and perception.





-----

Birateral causation original scirpt












Computational models.

However, language was not there originally……

Metropolis-Hastings naming game [Taniguchi+ 2022 ]

Collective predictive coding hypothesis


By answering the two questions, we can investigate the main hypothesis.

Investigating Q1:
Investigate if several agents can learn (visual?) representations simultaneously with learning a language model.
Investigate if the agents' internal representations are more aligned than those in the no-language condition.
Investigating Q2:
Investigate if symbol emergence in Inter-GMM+VAE facilitates qualia alignment.
Preparation for constructing model of LQA:
Extend the MH Naming Game to compositional language, such as LSTM and GRU decoders.
Integrate Language Learning Models (LLMs) into the MH Naming Game.




%The relationship between language and qualia—qualitative aspects of consciousness—is a complex area of study in philosophy. Language is often considered to exert some top-down influence on perceptual qualia. From a structural perspective, language might align qualia structures across individuals, despite their private nature. The concept of "inverted qualia" highlights the potential for disparate internal experiences of the same external stimuli, challenging our understanding of subjective experiences and mutual comprehension. Qualia manifest internally in a subjective manner based on multisensory experiences, potentially differing among individuals. To address this, researchers take the qualia structure approach, considering structural similarity as a criterion of similarity~\citep{Kleiner2024-hu, Tsuchiya2021-yp, Lyre2022-ht, Tallon-Baudry2022-yn, Malach2021-zn, Fink2021-jy, Kawakita2023-rs}.




% \comment{tsuchiya}{repititive?}
% We believe that the exploration of the bidirectional interactions between language emergence and qualia structure formation with a constructive approach is critical in consciousness studies.
% We argue that language emerges as a structural system closely aligned with the qualia structures of different minds. This alignment, despite the private nature of qualia and the impossibility of direct mind-to-mind comparison, allows for a shared understanding and communication of experiences. The exploration of this alignment sheds light on the intricate ways in which language not only conveys but also shapes our perception of reality.}








心理実験的なアプローチだと双方向的な因果関係とただの相関を区別することは難しいが、構成論的アプローチにおいては明示的にそれぞれの方向の因果の影響を人工的に制御することにより、検討を加えることができる。この点においても構成論的アプローチは有効であろう。
構成論的アプローチはダイナミックで複雑な因果関係を含んだモデルに基づいて仮説を示唆することができる。


Upward causation (Figure 1 (a)) に関してはConstructive model that enable distributional semantics emergeを研究するのが重要であろう。
Neural network-based のlanguage modelは単語の分布を学習することでその単語の意味の相対的な関係性をベクトル空間で構造的にとらえることが出来るようになることが知られているが(see Section 3.3)、language emergenceがそのような言語を創発できるかはまだ明らかではない。

Downward causation (Figure 1 (b) に関しては、Investigate if several agents can learn (visual?) representations simultaneously with learning a language model.
Investigate if the agents' internal representations are more aligned than those in the no-language condition.が重要だろう。 Section 3.3 で紹介したように、すでに様々な関連研究は存在するが、それをqualia structureの議論と接続していくことが重要である。

Bilateral causation (Figure 1 (c))に関しては、まさにFigure 4に描いたようなintra- and inter-personalな相互作用を含んだ構成論的モデルを構築し、language emergence が qualia structure のalignmentにどのような影響を及ぼすのかを構成論的に検証することが重要だ。
生成的なemergent communicationのモデルである Inter-GMM+VAEなどのモデルはMH naming gameに基づく単語レベルの名付けの共有であっても、それがinternal representationの構造に影響を与えperceptual な刺激のモデリングの性能を向上させることを示した~\cite{taniguchi2022emergent,hoanng2024emergent}。このようなモデルを
よりcompositionalityやsyntactic な構造を扱える言語モデルへと統合してlanguage emergence と qualia structureのBilateral causationに関わる統合的な依存関係を検討していくのが重要であろう。perceptual qualiaに関しても、Section 2.4 で触れたように様々なレベルがあり、これらのレベル毎の言語との依存関係の大小に関して注意するこも重要である。


このような示唆をモデルに基づく実験系をデザインし検証することは重要である。心理実験に基づく記号論の研究には実験記号論があり~\cite{galantucci2009esreview,galantucchigarrod2011esreview}、例えば奥村らはMetropolis-Hastings 名付けゲームに基づく記号創発のモデルの妥当性を実験を通して検証している~\cite{okumura2023metropolishastings}。





















%冗長になった気がしたので、思い切ってカット
% The view can be seen as an updated version of the Sapir-Whorf hypothesis~\cite{deutscher2010through}, incorporating the ideas of qualia structure and a symbol emergence system, viewed from a dynamic system perspective and a relational standpoint, supported by computational evidence. The approach to qualia structure provides an explanation from the perspective of 'relationships' for why we can overcome the 'inverted qualia' problem.  However, this  suggests that the distributed semantics inherent in language actualize this concept. Recently, it becomes clearer that modeling lanngauge lead neural network to have a certain structure of internal representations. In neural networks, internal representations fomed by multimdal perceptual information and langauge give influence each other (see Section 3.3).
% We hypothesize  that language emergence serves not only as a mechanism creating a communication tool but also as a mechanism for allowing people to realize shared understanding of qualitative experiences.



% これも explicitに書かなくてもすでに主題化されていると思うので、また、結局後の部分で明示的に議論されることはなくなったので、すみませんがカットで。(By NT: I'm also fine with cutting this)
% In relation to language emergence and qualia structure in our consciousness, we can pose three intertwined questions:
% \begin{itemize}
%     \item Can humans align their qualia structures? If so, how?
%     \item How does language affect our qualia structure?
%     \item Is language emergence related to consciousness in some way?
% \end{itemize}

% The rest of the paper is organized as follows. Section 2 discusses the emergence of language and qualia structure, introducing the concept of bidirectional causation and collective predictive coding. Section 3 explores the bidirectional influence between qualia structure and language, examining representational alignment and structural influences both within individuals and between people. Section 4 presents a discussion from various perspectives, including AI and neuroscience, symbol emergence, psychology, and emotion and embodiment. Section 5 concludes the paper, summarizing the key points and implications of the bidirectional influence between language emergence and qualia structure.












% The influence between language and qualia can be mutual. Considering the phonomena of language (or symbol) emergence and (internal) representation learning and (grounded) language acquisition, the mutual influence can be regarded as a bidirectional causation. 
% There is a long history of bidirectional causation between qualia and language. However, most discussions lean toward one side of causation~\cite{--}\comment{tanichu}{ここはQualia という言葉を使わずに 佐治さんと相談して言語のperceptionへの影響という方で書くべきかも。qualia界隈にnewなために谷口、ついつい非厳密な言及をqualia周りにしてしまっているな}. Especially, most discussions about the interaction between language (or symbol systems) and qualia or cognition treat language as a pre-existing static structural system, although language is a system that can change itself over time. 
% This section summarizes the perspectives on the bidirectional causation between qualia and language following the diagram shown in Figure~\ref{fig:lang-struct}.




% 下記の3点入れつつ書きました
% {\color{red}
% \begin{itemize}
%     \item 
%     \item Children formed categories and gradually found the relationship between words.
%     \item language learning itself depends on perceptual experiences.
%     \item The interdependency between qualia structure formation and language learning is still under exploration
% \end{itemize}
% }






% From the viewpoint of representational alignment, basic level representation may be able to be aligned without linguistic communication. In contrast, high level and very high level representations require linguistic communication to make their representations aligned.

% From a semiotic perspective, which is closely related to the CPC hypothesis, this classification can be compared to the classification of signs  proposed by Peirce (\cite{Peirce1940-PEITPO-2}). According to Peirce, signs can be classified into qualisigns, sinsigns and legsigns. Qualisigns refer to a quality as a potentiality of being perceived as something. In this context, Base level corresponds to this sign. Sinsigns emerge each time a perceiver interacts  with the qualities, corresponding to perceived colors or shapes in Intermediate level. Finally, legsigns are  linguistic meanings or concepts that arise in relation to colors, shapes, and conventions. For example, if the perceiver who perceives colors or shapes finally regards the object as cup, the concept of cup is regsign. There is a hierarchical relationship in which legsigns are based on sinsigns, and sinsigns in turn are based on qualisigns.




%\subsection{
% Emotion and embodiement perspectivefs: 
% {\color{red} \bf 堀井 400 words}
% {\color{blue} SethとFristonの内受容感覚の予測符号化→情動・感情の話から，身体情報の予測・学習 → 情動（身体反応に関するクオリア，表現）→ コミュニケーションへの利用 → 感情とCPC仮説との関連を説明．
% この際に，身体資産としての内受容に関連してBarrettの構成主義的情動理論と，他者とのコミュニケーションのみならず社会性や歴史的な影響を受けて感情構造が構成されるという大平の感情の共構成（関連論文も合わせて）について説明．
% ここで感情クオリアの研究をCPC仮説に則って考える際に，色や物体，音などのクオリアと異なる点として，他者と共有できて着るか確認しづらい「内受容感覚」を扱う必要が入っていることについて言及．
% アレキシサイミアやASDとTDの間でそれぞれが持つ感情（クオリア）の関係性，構造が異なったり同じであったりする例も引用しながら，このあたりの問題をどのように研究するかについて議論する．
% その方法の1つして構成論の話を出して，（仮想）物理的身体を持った計算機エージェントによる研究の必要性や発達，被験者実験に注目したモデル作成や解析が必要だよね．．．
% 例として張君の話を出したいが英語論文がない．．．
% }







3.4taihi



The constructive approach can test causal hypotheses based on models that incorporate dynamic and complex causal relationships. For \deleted{upward causation}\added{upward organization} (Figure 1 (a)), it is crucial to study \added{computational}\deleted{constructive} models that enable the emergence of distributional semantics. While neural network-based language models are known to capture structural relationships of word meanings in vector spaces by learning word distributions (see Section 3.3),
it remains unclear how language emergence can create a language system with such distributional semantics.

For \deleted{downward causation}\added{downward constraint} (Figure 1 (b)), it is important to investigate if multiple agents can learn visual representations simultaneously with learning a language model, and to examine whether the agents' internal representations become more aligned compared to conditions without language. \deleted{As introduced in Section 3.3, various related studies exist, but \deleted{its}\added{their} implications to qualia structures remain unclear at this stage.} 

Regarding bidirectional \deleted{causation}\added{influence} (Figure 1 (c)), it is essential to construct a model that incorporates both intra- and inter-personal interactions as depicted in Figure 4. Using a constructive approach, we need to test how language emergence influences the alignment of qualia structures.

Generative models of emergent communication, such as Inter-GMM+VAE, have shown that even word-level naming shared through Metropolis-Hastings naming games can influence the structure of internal representations and improve the performance of perceptual stimulus modeling~\citep{taniguchi2023emergent,hoang2024emergent}. 
\added{In these games, agents probabilistically propose names based on their inferred internal states (representations)  and accept or reject names proposed by others based on their own inferred state; this process mathematically corresponds to a Metropolis-Hastings sampling algorithm operating on an implicit joint probabilistic model encompassing both agents~\citep{taniguchi2023emergent}. This mechanism facilitates the emergence of shared lexical conventions  and leads to consistent categorization by the agents.}
It is important to integrate such models with language models capable of handling compositionality and syntactic structures to examine the comprehensive interdependence between language emergence and qualia structure in bidirectional \deleted{causation}\added{influence}.

